Design of a Multiple-Reflection Time-of-Flight Mass-Spectrometer for Barium-tagging

The search for neutrinoless double beta decay requires increasingly advanced methods of background reduction. A bold approach to solving this problem, in experiments using Xe-136, is to extract and identify the daughter Ba-136 ion produced by double beta decay. Tagging events in this manner allows for a virtually background-free verification of double beta decay signals. Various approaches are being pursued by the nEXO collaboration to achieve Ba-tagging. A Multi-Reflection Time-of-Flight Mass Spectrometer (MR TOF) has been designed and optimized as one of the ion-identification methods, where it will investigate the ion-extraction efficiency, as well as provide further identification of the Ba isotope. The envisioned mode of operation allows the MR TOF to achieve a quickly adjustable mass-range and resolution, with simulations suggesting that a mass-resolving power of 140,000 is within reach. This work will discuss the MR TOF design and the methods employed to simulate and optimize it.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


